Removing Dynamic Type Tests with Context-Driven Basic Block Versioning

Dynamic typing is an important feature of dynamic programming languages. Primitive operators such as those for performing arithmetic and comparisons typically operate on a wide variety of in put value types, and as such, must internally implement some form of dynamic type dispatch and type checking. Removing such type tests is important for an efficient implementation. In this paper, we examine the effectiveness of a novel approach to reducing the number of dynamically executed type tests called context-driven basic block versioning. This simple technique clones and specializes basic blocks in such a way as to allow the compiler to accumulate type information while machine code is generated, without a separate type analysis pass. The accumulated information allows the removal of some redundant type tests, particularly in performance-critical paths. We have implemented intraprocedural context-driven basic block versioning in a JavaScript JIT compiler. For comparison, we have also implemented a classical flow-based type analysis operating on the same concrete types. Our results show that basic block versioning performs better on most benchmarks and removes a large fraction of type tests at the expense of a moderate code size increase. We believe that this technique offers a good tradeoff between implementation complexity and performance, and is suitable for integration in production JIT compilers.

==> tables/maxvers0.csv <==
,is_i32,is_const,exec time (ms),comp time (ms),max versions,interp cycles,JIT calls,max exec vers,code size (bytes),vers / block,call bailouts,is_i64,is_rawptr,unjit instrs,total blocks,type tests,ret bailouts,is_refptr,is_f64
partial-sums,2158424,189097,798,287,1,524571,249646,1,72363,1,1,1,10,123018,1326,4271842,1,442440,1481871
v8-crypto,32812330,731561,2059,357,1,1139586,15491119,1,194443,1,1210,1,16,2898,2442,38654164,1,5092351,17906
3d-morph,4545303,404176,674,64,1,2938701,460489,1,46621,1,1,1,40,201749,659,6621635,1,662651,1009465
fasta,107679318,31811309,7721,174,1,22278665,36140305,1,111300,1,4711,1,675406,518563,1394,230647999,1,89483170,998796
bits-in-byte,4214727,716555,366,37,1,215301,88858,1,18664,1,1,1,10,142,284,4931473,1,181,1
crypto-md5,2189266,328313,970,156,1,2239347,729071,1,89921,1,1,1,10,73513,1243,3354134,1,679893,156652
deltablue,1901780,373161,929,180,1,1075894,1115901,1,104994,1,3693,1,2964,8598,1207,3460338,34,1138561,43872
recursive,1169590,111,429,72,1,224013,821767,1,27466,1,1,1,10,142,323,1398972,1,181,229080
3d-raytrace,25291649,1029908,2843,1123,1,2144875,4082405,1,218981,1,1,1,253075,37987,2724,31161514,2544,2628779,1958103
navier-stokes,17445170,490556,8386,1213,1,41379747,17666011,1,241434,1,1,1,10,186,3727,28818515,1,4865747,6017032
nbody,8320242,2463246,975,126,1,489857,3301674,1,58829,1,1,1,946010,44626,839,19813269,1,4138128,3945643
nsieve-bits,10315708,183732,3646,82,1,6722723,2743655,1,37808,1,1,1,10,417581,463,11541921,1,1010227,32244
cordic,6448602,1498898,552,79,1,652225,2095466,1,34882,1,1,1,10,152,484,12416173,1,899495,3569168
spectral-norm,2612746,143,492,119,1,388131,1125179,1,47161,1,1,1,10,145,631,4467887,1,514720,1340268
richards,1095382,288460,696,129,1,550656,592997,1,87085,1,3507,1,10,3710,850,2097823,1,713971,1
bitwise-and,2403411,114,337,36,1,207823,56,1,17479,1,1,1,10,142,254,2403716,1,181,1
fannkuch,11334970,1925,4924,105,1,11115943,7417706,1,38627,1,1,1,10,263,468,14122723,1,2785607,211
crypto-sha1,1601502,208162,1218,236,1,3776333,603364,1,83751,1,1,1,10,29858,1187,2396313,1,488836,97803
v8-raytrace,8428245,2375567,2519,456,1,3366873,3274310,1,178293,1,1,1,356283,321106,2496,18068593,1,5685250,1223248
3bits-byte,2304915,111,378,41,1,249266,56,1,20281,1,1,1,10,142,328,2305217,1,181,1
earley-boyer,12332774,5821635,3391,274,1,3860566,8476859,1,187991,1,2013,1,244367,418499,1872,30105370,266451,11644374,62220
3d-cube,5098454,127406,1274,447,1,1945869,2674074,1,228969,1,1,1,622,80097,2933,8103474,2608,1086091,1790901
nsieve,4079344,140111,556,87,1,676667,2837584,1,40051,1,1,1,10,143,467,4849387,1,629920,2
binary-trees,1382753,293158,638,77,1,439155,907121,1,35129,1,1,1,10,62447,412,2470163,41271,794242,1


==> tables/maxvers1.csv <==
,is_i32,is_const,exec time (ms),comp time (ms),max versions,interp cycles,JIT calls,max exec vers,code size (bytes),vers / block,call bailouts,is_i64,is_rawptr,unjit instrs,total blocks,1 versions,type tests,ret bailouts,is_refptr,is_f64
partial-sums,1633462,54643,998,365,1,524571,249646,1,104626,1.6692,1,1,10,123018,1318,1318,3478558,1,434700,1355743
v8-crypto,11090947,25570,2411,464,1,1139586,15491119,1,243226,1.3631,1210,1,16,2898,2363,2363,16215025,1,5084294,14198
3d-morph,3895184,404176,772,107,1,2938701,460489,1,59162,1.38871,1,1,40,201749,638,638,5971516,1,662651,1009465
fasta,58076594,11964654,7523,256,1,22278665,36140305,1,141126,1.43893,4711,1,675406,518563,1351,1351,156171984,1,84456534,998796
bits-in-byte,719882,475,334,42,1,215301,88858,1,26548,1.525,1,1,10,142,280,280,720548,1,181,1
crypto-md5,913245,71246,860,154,1,2239347,729071,1,100102,1.2611,1,1,10,73513,1149,1149,1634075,1,595654,53920
deltablue,763441,37059,863,184,1,1075894,1115901,1,123105,1.27844,3693,1,2964,8598,1178,1178,1904289,34,1056953,43872
recursive,1164891,111,340,48,1,224013,821767,1,34501,1.37304,1,1,10,142,319,319,1394273,1,181,229080
3d-raytrace,2912674,413940,2580,1072,1,2144875,4082405,1,302505,1.48289,1,1,253075,37987,2659,2659,7458138,2544,2472117,1406332
navier-stokes,15763468,886,8610,1682,1,41379747,17666011,1,370167,1.67638,1,1,10,186,3708,3708,26042644,1,4669941,5608339
nbody,4853252,1027020,1019,174,1,489857,3301674,1,82946,1.56423,1,1,946010,44626,833,833,14718875,1,4129236,3763357
nsieve-bits,9874740,160732,4317,110,1,6722723,2743655,1,48263,1.37281,1,1,10,417581,456,456,11050353,1,1001027,13844
cordic,5070632,874,644,95,1,652225,2095466,1,43218,1.37124,1,1,10,152,466,466,7692703,1,300295,2320892
spectral-norm,1493419,139,577,96,1,388131,1125179,1,60558,1.38944,1,1,10,145,606,606,2615587,1,514720,607299
richards,482637,35922,721,135,1,550656,592997,1,97635,1.18452,3507,1,10,3710,840,840,1232540,1,713971,1
bitwise-and,2398712,114,402,49,1,207823,56,1,24459,1.472,1,1,10,142,250,250,2399017,1,181,1
fannkuch,10091577,1548,5391,158,1,11115943,7417706,1,52254,1.45652,1,1,10,263,460,460,12878953,1,2785607,211
crypto-sha1,696558,46455,1347,295,1,3776333,603364,1,94102,1.27007,1,1,10,29858,1096,1096,1215715,1,438309,34383
v8-raytrace,3968635,942388,2727,597,1,3366873,3274310,1,212913,1.28,1,1,356283,321106,2400,2400,11484715,1,5145226,1072183
3bits-byte,13159,111,430,76,1,249266,56,1,28140,1.53086,1,1,10,142,324,324,13461,1,181,1
earley-boyer,4977059,1558606,3525,321,1,3860566,8476859,1,214798,1.24548,2013,1,244367,418499,1825,1825,17812012,266451,10969760,62220
3d-cube,1716545,97471,1490,608,1,1945869,2674074,1,291979,1.47281,1,1,622,80097,2887,2887,2779580,2608,774335,190607
nsieve,3306629,140111,661,126,1,676667,2837584,1,54501,1.41667,1,1,10,143,456,456,4076672,1,629920,2
binary-trees,875573,111,689,87,1,439155,907121,1,44009,1.34236,1,1,10,62447,406,406,1669936,41271,794242,1


==> tables/maxvers10.csv <==
,is_const,interp cycles,unjit instrs,8 versions,9 versions,is_refptr,is_i32,2 versions,7 versions,10 versions,call bailouts,5 versions,1 versions,ret bailouts,4 versions,6 versions,exec time (ms),vers / block,total blocks,JIT calls,3 versions,comp time (ms),max versions,max exec vers,code size (bytes),is_rawptr,is_i64,type tests,is_f64
partial-sums,945,524571,123018,1,1,381002,635650,251,1,1,1,20,752,1,50,3,1779,1.58067,1159,249646,81,617,10,1,93063,10,1,1512476,494869
v8-crypto,25561,1139586,2898,1,1,5084294,8151045,917,1,1,1210,20,1035,1,85,8,6711,1.76819,2295,15491119,228,1678,10,1,292906,16,1,13275114,14198
3d-morph,976,2938701,201749,1,1,259451,1139051,116,1,1,1,20,266,1,70,3,2363,2.15909,616,460489,139,479,10,1,81915,40,1,1602611,203093
fasta,6749830,22278665,518563,46,1,57109079,35851810,312,4,6,4711,38,527,1,101,18,21278,2.34729,1290,36140305,238,1093,10,1,204561,675406,1,101384921,998796
bits-in-byte,467,215301,142,1,1,181,92273,63,1,1,1,20,47,1,53,3,1037,2.83521,267,88858,79,228,10,1,44580,10,1,92931,1
crypto-md5,67677,2239347,73513,1,1,595276,874519,231,1,1,1,26,674,1,66,3,2444,1.70414,1112,729071,110,572,10,1,128056,10,1,1587619,50137
deltablue,37059,1075894,8598,1,1,1056938,563111,370,1,1,3693,20,579,34,67,3,2621,1.77962,1148,1115901,107,666,10,1,156330,2964,1,1703944,43872
recursive,111,224013,142,1,1,181,1164346,46,1,1,1,20,121,1,48,3,1033,2.42122,311,821767,71,244,10,1,52524,10,1,1393728,229080
3d-raytrace,411298,2144875,37987,45,26,2467211,2619681,662,42,34,1,95,1033,2544,188,65,7989,2.46997,2581,4082405,391,3608,10,1,497229,253075,1,7010097,1258832
navier-stokes,886,41379747,186,89,113,4669941,9506210,1153,33,180,1,247,775,1,439,201,24260,3.39542,3409,17666011,179,6341,10,1,645940,10,1,16461514,2284467
nbody,946982,489857,44626,3,1,4049198,2194106,278,1,1,1,26,211,1,146,3,2694,2.38391,758,3301674,89,673,10,1,106321,946010,1,10085446,1949150
nsieve-bits,160732,6722723,417581,1,1,1001027,9869594,105,1,1,1,20,187,1,48,3,9444,2.14908,436,2743655,71,353,10,1,67467,10,1,11045207,13844
cordic,874,652225,152,1,1,300295,3025350,95,1,1,1,20,186,1,72,3,1482,2.26535,456,2095466,78,357,10,1,65979,10,1,4550284,1223755
spectral-norm,139,388131,145,1,1,514720,1016001,134,1,4,1,20,218,1,53,51,1413,2.50424,589,1125179,108,456,10,1,97009,10,1,1902860,371990
richards,35922,550656,3710,1,1,713971,340152,144,1,1,3507,20,544,1,48,3,1730,1.64904,832,592997,71,442,10,1,120783,10,1,1090055,1
bitwise-and,114,207823,142,1,1,181,2398167,45,1,1,1,20,53,1,48,3,1017,2.82231,242,56,71,219,10,1,42482,10,1,2398472,1
fannkuch,1548,11115943,263,1,1,2785607,10091026,113,1,1,1,20,158,1,76,3,12423,2.34598,448,7417706,76,485,10,1,75649,10,1,12878402,211
crypto-sha1,44294,3776333,29858,1,1,437835,670274,230,1,1,1,26,622,1,66,3,3304,1.73843,1059,603364,110,1000,10,1,122103,10,1,1184421,32008
v8-raytrace,942388,3366873,321106,3,1,4216339,2179530,508,1,4,1,22,1425,1,188,7,6294,1.68133,2319,3274310,161,1220,10,1,266498,356283,1,8762782,1068242
3bits-byte,111,249266,142,1,1,181,8546,51,1,1,1,20,51,1,49,3,1107,2.85284,299,56,123,290,10,1,45863,10,1,8848,1
earley-boyer,1558606,3860566,418499,1,1,10921341,3886922,537,1,1,2013,20,957,266451,142,10,8983,1.76153,1799,8476859,131,1235,10,1,276563,244367,1,16673456,62220
3d-cube,97471,1945869,80097,12,78,774320,1186945,575,2,60,1,201,1094,2608,218,107,5107,2.69731,2752,2674074,405,2701,10,1,413971,622,1,2228112,168754
nsieve,140111,676667,143,1,1,629920,3166888,121,1,1,1,22,149,1,70,3,845,2.36384,448,2837584,81,215,10,1,83155,10,1,3936931,2
binary-trees,111,439155,62447,1,1,794242,580522,99,1,1,1,20,155,41271,48,3,428,2.24372,398,907121,71,87,10,1,64918,10,1,1374885,1


==> tables/maxvers100.csv <==
,87 versions,32 versions,60 versions,40 versions,12 versions,89 versions,is_refptr,34 versions,30 versions,100 versions,5 versions,ret bailouts,94 versions,47 versions,77 versions,23 versions,53 versions,72 versions,27 versions,46 versions,22 versions,3 versions,95 versions,13 versions,85 versions,81 versions,75 versions,24 versions,86 versions,76 versions,is_f64,is_const,54 versions,interp cycles,38 versions,19 versions,79 versions,91 versions,52 versions,is_i32,56 versions,2 versions,37 versions,36 versions,call bailouts,58 versions,1 versions,exec time (ms),99 versions,49 versions,48 versions,59 versions,90 versions,unjit instrs,84 versions,68 versions,71 versions,73 versions,39 versions,comp time (ms),max exec vers,8 versions,is_rawptr,21 versions,98 versions,16 versions,65 versions,33 versions,17 versions,20 versions,69 versions,67 versions,97 versions,51 versions,78 versions,50 versions,62 versions,11 versions,31 versions,61 versions,4 versions,80 versions,70 versions,82 versions,41 versions,45 versions,28 versions,29 versions,is_i64,44 versions,18 versions,93 versions,55 versions,code size (bytes),9 versions,83 versions,63 versions,66 versions,64 versions,26 versions,7 versions,10 versions,96 versions,JIT calls,92 versions,88 versions,14 versions,57 versions,6 versions,35 versions,15 versions,total blocks,vers / block,74 versions,max versions,42 versions,25 versions,43 versions,type tests
partial-sums,1,1,1,1,1,1,381002,1,1,1,20,1,1,1,1,1,1,1,1,1,1,81,1,1,1,1,1,1,1,1,494869,945,1,524571,1,1,1,1,1,635650,1,251,1,1,1,1,752,624,1,1,1,1,1,123018,1,1,1,1,1,239,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,50,1,1,1,1,1,1,1,1,1,1,1,1,93063,1,1,1,1,1,1,1,1,1,249646,1,1,1,1,3,1,1,1159,1.58067,1,10,1,1,1,1512476
v8-crypto,1,1,1,1,1,1,5084294,1,1,1,20,1,1,1,1,1,1,1,1,1,1,228,1,1,1,1,1,1,1,1,14198,25561,1,1139586,1,1,1,1,1,8151045,1,917,1,1,1210,1,1035,2125,1,1,1,1,1,2898,1,1,1,1,1,514,1,1,16,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,85,1,1,1,1,1,1,1,1,1,1,1,1,292906,1,1,1,1,1,1,1,1,1,15491119,1,1,1,1,8,1,1,2295,1.76819,1,10,1,1,1,13275114
3d-morph,1,1,1,1,1,1,259451,1,1,1,20,1,1,1,1,1,1,1,1,1,1,139,1,1,1,1,1,1,1,1,203093,976,1,2938701,1,1,1,1,1,1139051,1,116,1,1,1,1,266,610,1,1,1,1,1,201749,1,1,1,1,1,124,1,1,40,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,70,1,1,1,1,1,1,1,1,1,1,1,1,81915,1,1,1,1,1,1,1,1,1,460489,1,1,1,1,3,1,1,616,2.15909,1,10,1,1,1,1602611
fasta,1,1,1,1,1,1,57109079,1,1,1,38,1,1,1,1,1,1,1,1,1,1,238,1,1,1,1,1,1,1,1,998796,6749830,1,22278665,1,1,1,1,1,35851810,1,312,1,1,4711,1,526,5799,1,1,1,1,1,518563,1,1,1,1,1,314,1,49,675406,1,1,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,101,1,1,1,1,1,1,1,1,1,1,1,1,205829,1,1,1,1,1,1,1,1,1,36140305,1,1,1,1,18,1,1,1289,2.37005,1,16,1,1,1,101384921
bits-in-byte,1,1,1,1,1,1,181,1,1,1,20,1,1,1,1,1,1,1,1,1,1,79,1,1,1,1,1,1,1,1,1,467,1,215301,1,1,1,1,1,92273,1,63,1,1,1,1,47,305,1,1,1,1,1,142,1,1,1,1,1,68,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,53,1,1,1,1,1,1,1,1,1,1,1,1,44580,1,1,1,1,1,1,1,1,1,88858,1,1,1,1,3,1,1,267,2.83521,1,10,1,1,1,92931
crypto-md5,1,1,1,1,1,1,595276,1,1,1,26,1,1,1,1,1,1,1,1,1,1,110,1,1,1,1,1,1,1,1,50137,67677,1,2239347,1,1,1,1,1,874519,1,231,1,1,1,1,674,699,1,1,1,1,1,73513,1,1,1,1,1,166,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,66,1,1,1,1,1,1,1,1,1,1,1,1,128056,1,1,1,1,1,1,1,1,1,729071,1,1,1,1,3,1,1,1112,1.70414,1,10,1,1,1,1587619
deltablue,1,1,1,1,1,1,1056938,1,1,1,20,34,1,1,1,1,1,1,1,1,1,107,1,1,1,1,1,1,1,1,43872,37059,1,1075894,1,1,1,1,1,563111,1,370,1,1,3693,1,579,767,1,1,1,1,1,8598,1,1,1,1,1,196,1,1,2964,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,67,1,1,1,1,1,1,1,1,1,1,1,1,156330,1,1,1,1,1,1,1,1,1,1115901,1,1,1,1,3,1,1,1148,1.77962,1,10,1,1,1,1703944
recursive,1,1,1,1,1,1,181,1,1,1,20,1,1,1,1,1,1,1,1,1,1,71,1,1,1,1,1,1,1,1,229080,111,1,224013,1,1,1,1,1,1164346,1,46,1,1,1,1,121,310,1,1,1,1,1,142,1,1,1,1,1,74,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,48,1,1,1,1,1,1,1,1,1,1,1,1,52524,1,1,1,1,1,1,1,1,1,821767,1,1,1,1,3,1,1,311,2.42122,1,10,1,1,1,1393728
3d-raytrace,1,1,1,1,42,1,2467211,1,1,1,95,2544,1,1,1,1,1,1,1,1,1,389,1,6,1,1,1,8,1,1,1257986,411298,1,2144875,1,1,1,1,1,2618835,1,662,1,1,1,1,1033,2676,1,1,1,1,1,37987,1,1,1,1,1,1261,1,41,253075,1,1,24,1,1,1,1,1,1,1,1,1,1,1,1,1,1,178,1,1,1,1,1,1,1,1,1,26,1,1,566589,1,1,1,1,1,1,6,2,1,4082405,1,1,1,1,69,1,1,2581,2.76676,1,24,1,1,1,7008405
navier-stokes,1,1,1,1,1,1,4669941,1,1,1,443,1,1,1,1,1,1,1,1,1,1,190,1,178,1,1,1,1,1,1,2284467,886,1,41379747,1,1,1,1,1,9506209,1,1137,1,1,1,1,775,8515,1,1,1,1,1,186,1,1,1,1,1,2454,1,61,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,147,1,1,1,1,1,1,1,1,1,1,1,1,710158,43,1,1,1,1,1,219,100,1,17666011,1,1,1,1,116,1,1,3409,3.7665,1,13,1,1,1,16461513
nbody,1,1,1,1,1,1,4049198,1,1,1,26,1,1,1,1,1,1,1,1,1,1,89,1,1,1,1,1,1,1,1,1949150,946982,1,489857,1,1,1,1,1,2194106,1,278,1,1,1,1,211,984,1,1,1,1,1,44626,1,1,1,1,1,267,1,3,946010,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,146,1,1,1,1,1,1,1,1,1,1,1,1,106321,1,1,1,1,1,1,1,1,1,3301674,1,1,1,1,3,1,1,758,2.38391,1,10,1,1,1,10085446
nsieve-bits,1,1,1,1,1,1,1001027,1,1,1,20,1,1,1,1,1,1,1,1,1,1,71,1,1,1,1,1,1,1,1,13844,160732,1,6722723,1,1,1,1,1,9869594,1,105,1,1,1,1,187,3264,1,1,1,1,1,417581,1,1,1,1,1,122,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,48,1,1,1,1,1,1,1,1,1,1,1,1,67467,1,1,1,1,1,1,1,1,1,2743655,1,1,1,1,3,1,1,436,2.14908,1,10,1,1,1,11045207
cordic,1,1,1,1,1,1,300295,1,1,1,20,1,1,1,1,1,1,1,1,1,1,78,1,1,1,1,1,1,1,1,1223755,874,1,652225,1,1,1,1,1,3025350,1,95,1,1,1,1,186,491,1,1,1,1,1,152,1,1,1,1,1,117,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,72,1,1,1,1,1,1,1,1,1,1,1,1,65979,1,1,1,1,1,1,1,1,1,2095466,1,1,1,1,3,1,1,456,2.26535,1,10,1,1,1,4550284
spectral-norm,1,1,1,1,3,1,514720,1,1,1,20,1,1,1,1,1,1,1,1,1,1,108,1,1,1,1,1,1,1,1,371990,139,1,388131,1,1,1,1,1,1016001,1,134,1,1,1,1,218,565,1,1,1,1,1,145,1,1,1,1,1,203,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,53,1,1,1,1,1,1,1,1,1,1,1,1,97255,1,1,1,1,1,1,1,1,1,1125179,1,1,1,1,51,1,1,589,2.51443,1,12,1,1,1,1902860
richards,1,1,1,1,1,1,713971,1,1,1,20,1,1,1,1,1,1,1,1,1,1,71,1,1,1,1,1,1,1,1,1,35922,1,550656,1,1,1,1,1,340152,1,144,1,1,3507,1,544,581,1,1,1,1,1,3710,1,1,1,1,1,146,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,48,1,1,1,1,1,1,1,1,1,1,1,1,120783,1,1,1,1,1,1,1,1,1,592997,1,1,1,1,3,1,1,832,1.64904,1,10,1,1,1,1090055
bitwise-and,1,1,1,1,1,1,181,1,1,1,20,1,1,1,1,1,1,1,1,1,1,71,1,1,1,1,1,1,1,1,1,114,1,207823,1,1,1,1,1,2398167,1,45,1,1,1,1,53,412,1,1,1,1,1,142,1,1,1,1,1,82,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,48,1,1,1,1,1,1,1,1,1,1,1,1,42482,1,1,1,1,1,1,1,1,1,56,1,1,1,1,3,1,1,242,2.82231,1,10,1,1,1,2398472
fannkuch,1,1,1,1,1,1,2785607,1,1,1,20,1,1,1,1,1,1,1,1,1,1,76,1,1,1,1,1,1,1,1,211,1548,1,11115943,1,1,1,1,1,10091026,1,113,1,1,1,1,158,4146,1,1,1,1,1,263,1,1,1,1,1,159,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,76,1,1,1,1,1,1,1,1,1,1,1,1,75649,1,1,1,1,1,1,1,1,1,7417706,1,1,1,1,3,1,1,448,2.34598,1,10,1,1,1,12878402
crypto-sha1,1,1,1,1,1,1,437835,1,1,1,26,1,1,1,1,1,1,1,1,1,1,110,1,1,1,1,1,1,1,1,32008,44294,1,3776333,1,1,1,1,1,670274,1,230,1,1,1,1,622,1124,1,1,1,1,1,29858,1,1,1,1,1,343,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,66,1,1,1,1,1,1,1,1,1,1,1,1,122103,1,1,1,1,1,1,1,1,1,603364,1,1,1,1,3,1,1,1059,1.73843,1,10,1,1,1,1184421
v8-raytrace,1,1,1,1,3,1,4216339,1,1,1,22,1,1,1,1,1,1,1,1,1,1,161,1,1,1,1,1,1,1,1,1068242,942388,1,3366873,1,1,1,1,1,2179530,1,508,1,1,1,1,1425,2128,1,1,1,1,1,321106,1,1,1,1,1,414,1,3,356283,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,188,1,1,1,1,1,1,1,1,1,1,1,1,266747,1,1,1,1,1,1,1,1,1,3274310,1,1,1,1,7,1,1,2319,1.68392,1,12,1,1,1,8762782
3bits-byte,1,1,1,1,1,1,181,1,1,1,20,1,1,1,1,1,1,1,1,1,1,123,1,1,1,1,1,1,1,1,1,111,1,249266,1,1,1,1,1,8546,1,51,1,1,1,1,51,391,1,1,1,1,1,142,1,1,1,1,1,103,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,49,1,1,1,1,1,1,1,1,1,1,1,1,45863,1,1,1,1,1,1,1,1,1,56,1,1,1,1,3,1,1,299,2.85284,1,10,1,1,1,8848
earley-boyer,1,1,1,1,1,1,10921341,1,1,1,20,266451,1,1,1,1,1,1,1,1,1,131,1,1,1,1,1,1,1,1,62220,1558606,1,3860566,1,1,1,1,1,3886922,1,537,1,1,2013,1,957,3615,1,1,1,1,1,418499,1,1,1,1,1,521,1,1,244367,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,142,1,1,1,1,1,1,1,1,1,1,1,1,276563,1,1,1,1,1,1,1,1,1,8476859,1,1,1,1,10,1,1,1799,1.76153,1,10,1,1,1,16673456
3d-cube,1,1,1,1,19,1,774320,1,1,1,75,2608,1,1,1,11,1,1,1,1,10,416,1,16,1,1,1,7,1,1,164280,97471,1,1945869,1,11,1,1,1,1162336,1,537,1,1,1,1,1090,2297,1,1,1,1,1,80097,1,1,1,1,1,1245,1,17,622,14,1,6,1,1,8,19,1,1,1,1,1,1,1,17,1,1,192,1,1,1,1,1,2,2,1,1,10,1,1,454624,18,1,1,1,1,4,2,15,1,2674074,1,1,1,1,205,1,8,2736,3.39291,1,32,1,2,1,2199029
nsieve,1,1,1,1,1,1,629920,1,1,1,22,1,1,1,1,1,1,1,1,1,1,81,1,1,1,1,1,1,1,1,2,140111,1,676667,1,1,1,1,1,3166888,1,121,1,1,1,1,149,522,1,1,1,1,1,143,1,1,1,1,1,131,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,70,1,1,1,1,1,1,1,1,1,1,1,1,83155,1,1,1,1,1,1,1,1,1,2837584,1,1,1,1,3,1,1,448,2.36384,1,10,1,1,1,3936931
binary-trees,1,1,1,1,1,1,794242,1,1,1,20,41271,1,1,1,1,1,1,1,1,1,71,1,1,1,1,1,1,1,1,1,111,1,439155,1,1,1,1,1,580522,1,99,1,1,1,1,155,676,1,1,1,1,1,62447,1,1,1,1,1,138,1,1,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,48,1,1,1,1,1,1,1,1,1,1,1,1,64918,1,1,1,1,1,1,1,1,1,907121,1,1,1,1,3,1,1,398,2.24372,1,10,1,1,1,1374885


==> tables/maxvers2.csv <==
,is_i32,is_const,exec time (ms),2 versions,max versions,interp cycles,comp time (ms),max exec vers,code size (bytes),vers / block,call bailouts,is_i64,is_rawptr,JIT calls,unjit instrs,total blocks,1 versions,type tests,ret bailouts,is_refptr,is_f64
partial-sums,666399,945,1000,747,2,524571,374,1,89391,1.64837,1,1,10,249646,123018,1166,419,1543226,1,381002,494870
v8-crypto,10984761,25561,2659,1358,2,1139586,670,1,281146,1.62706,1210,1,16,15491119,2898,2306,948,16108830,1,5084294,14198
3d-morph,1268881,976,899,281,2,2938701,123,1,60022,1.46191,1,1,40,460489,201749,617,336,1732441,1,259451,203093
fasta,41450944,11917254,8962,688,2,22278665,335,1,143921,1.54067,4711,1,675406,36140305,518563,1291,603,112151481,1,57109081,998796
bits-in-byte,719102,467,395,176,2,215301,53,1,27581,1.66791,1,1,10,88858,142,268,92,719760,1,181,1
crypto-md5,885500,67677,994,377,2,2239347,192,1,105423,1.35772,1,1,10,729071,73513,1121,744,1598978,1,595654,50137
deltablue,571729,37059,1031,481,2,1075894,228,1,134856,1.42211,3693,1,2964,1115901,8598,1149,668,1712564,34,1056940,43872
recursive,1164372,111,400,146,2,224013,61,1,35902,1.47756,1,1,10,821767,142,312,166,1393754,1,181,229080
3d-raytrace,2624262,411298,3221,1386,2,2144875,1478,1,319525,1.59714,1,1,253075,4082405,37987,2589,1203,7015259,2544,2467213,1259411
navier-stokes,13839697,886,9253,2533,2,41379747,1495,1,356133,1.78144,1,1,10,17666011,186,3427,894,22939178,1,4669941,4428644
nbody,2407572,946982,987,472,2,489857,159,1,78165,1.63109,1,1,946010,3301674,44626,759,287,10361165,1,4049198,2011403
nsieve-bits,9869620,160732,3878,205,2,6722723,103,1,50845,1.47597,1,1,10,2743655,417581,437,232,11045233,1,1001027,13844
cordic,4421731,874,515,247,2,652225,106,1,49865,1.61656,1,1,10,2095466,152,459,212,6769517,1,300295,2046607
spectral-norm,1257588,139,555,307,2,388131,101,1,64571,1.53559,1,1,10,1125179,145,590,283,2262100,1,514720,489643
richards,340178,35922,704,244,2,550656,139,1,104161,1.29652,3507,1,10,592997,3710,833,589,1090081,1,713971,1
bitwise-and,2398193,114,392,145,2,207823,50,1,25860,1.60905,1,1,10,56,142,243,98,2398498,1,181,1
fannkuch,10091054,1548,4297,245,2,11115943,137,1,56581,1.60889,1,1,10,7417706,263,450,205,12878430,1,2785607,211
crypto-sha1,679531,44294,1447,376,2,3776333,300,1,99469,1.37453,1,1,10,603364,29858,1068,692,1194152,1,438309,32008
v8-raytrace,2180765,966629,2686,791,2,3366873,574,1,228526,1.40413,1,1,356283,3274310,321106,2326,1535,8788369,1,4216341,1068351
3bits-byte,8798,111,428,204,2,249266,62,1,28317,1.69,1,1,10,56,142,300,96,9100,1,181,1
earley-boyer,3886954,1558606,3747,763,2,3860566,417,1,243865,1.46866,2013,1,244367,8476859,418499,1803,1040,16721894,266451,10969747,62220
3d-cube,1670699,97471,1757,1614,2,1945869,797,1,334615,1.80639,1,1,622,2674074,80097,2846,1232,2719580,2608,774322,176466
nsieve,3306110,140111,602,251,2,676667,117,1,59400,1.57016,1,1,10,2837584,143,449,198,4076153,1,629920,2
binary-trees,580548,111,1121,199,2,439155,110,1,48296,1.50627,1,1,10,907121,62447,399,200,1374911,41271,794242,1


==> tables/maxvers5.csv <==
,is_const,interp cycles,unjit instrs,is_refptr,is_i32,2 versions,call bailouts,5 versions,1 versions,ret bailouts,4 versions,exec time (ms),vers / block,total blocks,JIT calls,3 versions,comp time (ms),max versions,max exec vers,code size (bytes),is_rawptr,is_i64,type tests,is_f64
partial-sums,945,524571,123018,381002,635652,282,1,4,752,1,61,1931,1.51855,1159,249646,60,715,5,1,88567,10,1,1512478,494869
v8-crypto,25561,1139586,2898,5084294,8151051,948,1210,9,1035,1,96,6452,1.73464,2295,15491119,207,1454,5,1,288340,16,1,13275120,14198
3d-morph,976,2938701,201749,259451,1139053,147,1,4,266,1,81,2359,2.04221,616,460489,118,482,5,1,77419,40,1,1602613,203093
fasta,6749830,22278665,518563,57109079,35851812,336,4711,89,527,1,118,21221,2.15426,1290,36140305,220,836,5,1,189442,675406,1,101384923,998796
bits-in-byte,467,215301,142,181,92275,94,1,4,47,1,64,1060,2.56554,267,88858,58,240,5,1,40084,10,1,92933,1
crypto-md5,67677,2239347,73513,595276,874521,262,1,10,674,1,77,2561,1.63939,1112,729071,89,589,5,1,123560,10,1,1587621,50137
deltablue,37059,1075894,8598,1056938,563129,401,3693,4,579,34,78,2615,1.7169,1148,1115901,86,612,5,1,151834,2964,1,1703962,43872
recursive,111,224013,142,181,1164348,77,1,4,121,1,59,1055,2.18971,311,821767,50,254,5,1,48028,10,1,1393730,229080
3d-raytrace,411298,2144875,37987,2467211,2619750,774,1,218,1033,2544,203,7336,2.14723,2581,4082405,353,3355,5,1,422451,253075,1,7010233,1258899
navier-stokes,886,41379747,186,4669941,9527091,1256,1,744,788,1,215,22836,2.7036,3421,17666011,418,5152,5,1,516447,10,1,16499440,2301512
nbody,946982,489857,44626,4049198,2194108,309,1,13,211,1,157,2615,2.27704,758,3301674,68,548,5,1,101456,946010,1,10085448,1949150
nsieve-bits,160732,6722723,417581,1001027,9869596,136,1,4,187,1,59,9317,1.98394,436,2743655,50,305,5,1,62971,10,1,11045209,13844
cordic,874,652225,152,300295,3025352,126,1,4,186,1,83,1509,2.10746,456,2095466,57,308,5,1,61483,10,1,4550286,1223755
spectral-norm,139,388131,145,514720,1016003,174,1,55,218,1,61,1402,2.25467,589,1125179,81,438,5,1,88294,10,1,1902862,371990
richards,35922,550656,3710,713971,340156,175,3507,4,544,1,59,1808,1.5625,832,592997,50,457,5,1,116287,10,1,1090059,1
bitwise-and,114,207823,142,181,2398169,76,1,4,53,1,59,993,2.52479,242,56,50,180,5,1,37986,10,1,2398474,1
fannkuch,1548,11115943,263,2785607,10091028,144,1,4,158,1,87,12380,2.18527,448,7417706,55,386,5,1,71153,10,1,12878404,211
crypto-sha1,44294,3776333,29858,437835,670276,261,1,10,622,1,77,3224,1.67044,1059,603364,89,834,5,1,117607,10,1,1184423,32008
v8-raytrace,942388,3366873,321106,4216339,2179534,539,1,29,1425,1,186,6526,1.6464,2319,3274310,140,1332,5,1,261749,356283,1,8762786,1068242
3bits-byte,111,249266,142,181,8548,82,1,4,51,1,60,1075,2.61204,299,56,102,195,5,1,41367,10,1,8850,1
earley-boyer,1558606,3860566,418499,10921341,3886930,568,2013,11,957,266451,151,8967,1.71651,1799,8476859,112,1183,5,1,271464,244367,1,16673464,62220
3d-cube,97471,1945869,80097,774320,1184768,683,1,412,1106,2608,238,4921,2.37523,2777,2674074,338,2402,5,1,393785,622,1,2223713,166532
nsieve,140111,676667,143,629920,3166890,152,1,6,149,1,81,1538,2.20312,448,2837584,60,348,5,1,78659,10,1,3936933,2
binary-trees,111,439155,62447,794242,580524,130,1,4,155,41271,59,1650,2.06281,398,907121,50,239,5,1,60422,10,1,1374887,1


==> tables/maxvers50.csv <==
,11 versions,is_const,18 versions,16 versions,40 versions,interp cycles,unjit instrs,vers / block,19 versions,code size (bytes),17 versions,9 versions,43 versions,is_refptr,32 versions,is_i32,30 versions,26 versions,2 versions,7 versions,37 versions,23 versions,10 versions,47 versions,36 versions,call bailouts,5 versions,14 versions,1 versions,34 versions,ret bailouts,4 versions,6 versions,exec time (ms),49 versions,35 versions,27 versions,50 versions,46 versions,22 versions,15 versions,total blocks,33 versions,JIT calls,39 versions,8 versions,3 versions,41 versions,12 versions,48 versions,45 versions,13 versions,comp time (ms),31 versions,42 versions,20 versions,25 versions,is_rawptr,29 versions,is_i64,type tests,24 versions,38 versions,21 versions,44 versions,28 versions,is_f64
partial-sums,1,44,1,1,1,775367,122296,1.76486,1,79910,1,7,1,379769,1,452869,1,1,220,6,1,1,1,1,1,1,6,1,700,1,1,49,12,791,1,1,1,1,1,1,1,1127,1,248526,1,6,117,1,2,1,1,1,265,1,1,1,1,10,1,1,1323056,1,1,1,1,1,490364
v8-crypto,2,23666,1,1,1,1551903,2731,1.82195,1,293971,1,9,1,5081079,1,8127426,1,1,612,7,1,1,1,1,1,1191,13,1,1383,1,1,131,28,2772,1,1,1,1,1,1,1,2488,1,15463224,1,12,286,1,2,1,1,1,747,1,1,1,1,16,1,1,13245041,1,1,1,1,1,12854
3d-morph,1,74,1,1,1,3434133,201730,2.50237,1,67996,1,7,1,258618,1,1134872,1,1,109,7,1,1,1,1,1,1,33,1,261,1,1,67,16,1014,1,1,1,1,1,1,1,633,1,460066,1,6,123,1,2,1,1,1,198,1,1,1,1,40,1,1,1596493,1,1,1,1,1,202889
fasta,12,6746526,1,9,1,23764820,510178,3.11728,1,191179,1,14,1,57102897,3,35805887,1,1,319,32,1,1,15,1,1,1,63,1,466,1,1,112,51,6942,1,1,1,1,1,1,1,1296,1,36063781,1,71,125,1,2,1,1,1,592,1,1,1,1,675380,1,1,101328771,1,1,1,1,1,998081
bits-in-byte,1,67,1,1,1,1428838,124,3.51464,1,36243,1,7,1,148,1,90622,1,1,49,6,1,1,1,1,1,1,6,1,29,1,1,54,11,639,1,1,1,1,1,1,1,239,1,40,1,6,67,1,2,1,1,1,101,1,1,1,1,10,1,1,90847,1,1,1,1,1,1
crypto-md5,1,65377,1,1,1,2586561,70008,1.96402,1,122593,1,7,1,592035,1,856571,1,1,208,6,1,1,1,1,1,1,22,1,682,1,1,71,15,1166,1,1,1,1,1,1,1,1195,1,717801,1,12,167,1,2,1,1,1,316,1,1,1,1,10,1,1,1562708,1,1,1,1,1,48715
deltablue,12,34719,1,1,1,1387222,6824,2.48874,1,118721,1,13,1,1052723,1,553328,1,1,156,25,1,1,13,1,1,3060,9,1,453,1,1,80,25,1212,1,1,1,1,1,1,1,888,1,1084762,1,6,92,1,2,1,1,1,335,1,1,1,1,2964,1,1,1686571,1,1,1,1,1,42837
recursive,1,10,1,1,1,284611,124,2.81553,1,44978,1,7,1,148,1,1160248,1,1,54,6,1,1,1,1,1,1,6,1,111,1,1,46,10,497,1,1,1,1,1,1,1,309,1,817521,1,6,59,1,2,1,1,1,109,1,1,1,1,10,1,1,1503719,1,1,1,1,1,343303
3d-raytrace,2,409305,1,5,1,2973016,36205,2.76543,1,351746,1,33,1,2463315,1,2269903,1,1,465,54,1,11,34,1,1,1,30,2,993,1,2443,174,38,2875,1,1,3,1,1,1,4,2204,1,4049962,1,18,310,1,3,1,1,16,1103,1,1,1,2,252994,1,1,6682799,1,1,1,1,1,1287282
navier-stokes,1,340,1,9,1,55945220,168,4.91875,1,948889,1,37,1,4668822,1,8062277,1,9,1158,387,1,1,312,1,1,1,492,98,792,1,1,269,147,14814,1,1,1,1,1,1,1,4394,1,17660834,1,38,288,1,37,1,1,264,4742,1,1,56,1,10,1,1,15048211,1,1,1,1,1,2316762
nbody,1,946290,1,1,1,799336,44342,2.55176,1,110933,1,7,1,4047075,1,1713562,1,1,368,10,1,1,1,1,1,1,10,1,259,1,1,210,21,1258,1,1,1,1,1,1,1,995,1,3290169,1,6,100,1,2,1,1,1,451,1,1,1,1,946010,1,1,9594018,1,1,1,1,1,1941081
nsieve-bits,1,160310,1,1,1,6840971,417163,2.66839,1,54754,1,7,1,1000172,1,9863284,1,1,73,6,1,1,1,1,1,1,6,1,143,1,1,52,12,4355,1,1,1,1,1,1,1,386,1,2741427,1,6,77,1,2,1,1,1,126,1,1,1,1,10,1,1,11036976,1,1,1,1,1,13200
cordic,1,362,1,1,1,781209,134,2.71579,1,61022,1,7,1,299618,1,2746798,1,1,95,7,1,1,1,1,1,1,6,1,158,1,1,90,13,646,1,1,1,1,1,1,1,475,1,2092730,1,6,89,1,2,1,1,1,137,1,1,1,1,10,1,1,4568121,1,1,1,1,1,1521333
spectral-norm,1,26,1,1,1,585027,127,2.70919,1,70077,1,7,1,513087,1,890734,1,1,100,7,1,1,1,1,1,1,16,1,197,1,1,98,18,610,1,1,1,1,1,1,1,533,1,1120622,1,10,76,1,2,1,1,1,151,1,1,1,1,10,1,1,1776903,1,1,1,1,1,373046
richards,1,4470,1,1,1,1275222,185,2.10976,1,80545,1,7,1,711948,1,310996,1,1,94,6,1,1,1,1,1,1,6,1,324,1,1,52,12,870,1,1,1,1,1,1,1,574,1,398844,1,6,63,1,2,1,1,1,157,1,1,1,1,10,1,1,1027424,1,1,1,1,1,1
bitwise-and,1,10,1,1,1,14628158,124,3.6715,1,33493,1,7,1,148,1,628,1,1,46,6,1,1,1,1,1,1,6,1,17,1,1,46,10,1822,1,1,1,1,1,1,1,207,1,40,1,6,59,1,2,1,1,1,94,1,1,1,1,10,1,1,796,1,1,1,1,1,1
fannkuch,1,1074,1,1,1,11224509,124,3.00811,1,63278,1,7,1,2783856,1,10084887,1,1,75,6,1,1,1,1,1,1,6,1,113,1,1,59,26,5509,1,1,1,1,1,1,1,370,1,7415894,1,9,64,1,3,1,1,1,233,1,1,1,1,10,1,1,12870003,1,1,1,1,1,176
crypto-sha1,1,41994,1,1,1,3485350,61578,2.00349,1,116973,1,7,1,434594,1,725539,1,1,209,6,1,1,1,1,1,1,22,1,633,1,1,71,15,1526,1,1,1,1,1,1,1,1145,1,629621,1,12,165,1,2,1,1,1,468,1,1,1,1,10,1,1,1232616,1,1,1,1,1,30479
v8-raytrace,12,937809,1,3,1,4341104,315593,2.10181,1,327414,1,13,1,4210494,1,2120324,1,1,1008,36,1,1,12,1,1,1,13,3,1850,1,1,241,71,3069,1,1,1,1,1,1,1,3536,1,3303131,1,26,212,1,25,1,1,1,943,1,1,1,1,356283,1,1,8689341,6,1,1,1,3,1064431
3bits-byte,1,10,1,1,1,12388106,124,3.46875,1,34814,1,7,1,148,1,5578,1,1,46,6,1,1,1,1,1,1,6,1,34,1,1,46,10,1837,1,1,1,1,1,1,1,224,1,40,1,6,59,1,2,1,1,1,99,1,1,1,1,10,1,1,5746,1,1,1,1,1,1
earley-boyer,12,1554934,1,1,1,4261268,414600,2.39573,1,359088,1,13,1,10913645,1,3876849,1,1,460,28,1,1,12,1,1,1600,22,1,995,1,266051,164,126,3873,1,1,1,1,1,1,1,2014,1,8404741,1,32,138,1,8,1,1,2,823,1,1,1,1,244225,1,1,16650722,1,1,1,1,1,61069
3d-cube,35,96037,1,16,1,2631987,78315,6.44856,1,693320,4,50,4,771808,8,1119944,1,23,462,78,1,29,42,22,1,1,169,13,988,1,2208,405,201,4453,28,1,13,17,16,1,13,3266,4,2659213,1,94,301,4,70,21,4,24,3310,1,4,20,21,622,2,1,2153028,40,1,6,1,13,164617
nsieve,1,139711,1,1,1,1310390,125,2.97175,1,61588,1,7,1,629087,1,3163987,1,1,74,6,1,1,1,1,1,1,8,1,94,1,1,61,13,840,1,1,1,1,1,1,1,354,1,2589968,1,7,80,1,2,1,1,1,137,1,1,1,1,10,1,1,3932797,1,1,1,1,1,2
binary-trees,1,10,1,1,1,523599,61823,2.71429,1,52522,1,7,1,791809,1,577033,1,1,71,6,1,1,1,1,1,1,6,1,131,1,40871,52,12,741,1,1,1,1,1,1,1,357,1,901182,1,6,62,1,2,1,1,1,120,1,1,1,1,10,1,1,1368862,1,1,1,1,1,1


==> tables/typeprop.csv <==
,is_i32,is_const,exec time (ms),comp time (ms),max versions,interp cycles,JIT calls,max exec vers,code size (bytes),vers / block,call bailouts,is_i64,is_rawptr,unjit instrs,total blocks,type tests,ret bailouts,is_refptr,is_f64
partial-sums,1746121,62383,553,198,1,524571,249646,1,69992,1,1,1,10,123018,1293,3730825,1,442440,1479871
v8-crypto,12127753,30205,1841,469,1,1139586,15491119,1,185399,1,1210,1,16,2898,2324,17262028,1,5086148,17906
3d-morph,3895180,404176,613,140,1,2938701,460489,1,44304,1,1,1,40,201749,628,5971512,1,662651,1009465
fasta,58354982,12256865,5901,340,1,22278665,36140305,1,105769,1,4711,1,675406,518563,1321,129520827,1,57234778,998796
bits-in-byte,719343,467,318,92,1,215301,88858,1,16753,1,1,1,10,142,258,720001,1,181,1
crypto-md5,1172942,144626,731,186,1,2239347,729071,1,83606,1,1,1,10,73513,1163,2098858,1,624628,156652
deltablue,1190955,38280,730,205,1,1075894,1115901,1,101227,1,3693,1,2964,8598,1156,2405504,34,1129433,43872
recursive,1164843,111,312,98,1,224013,821767,1,26295,1,1,1,10,142,307,1394225,1,181,229080
3d-raytrace,3405923,438502,2008,844,1,2144875,4082405,1,208786,1,1,1,253075,37987,2598,7925251,2544,2562949,1264802
navier-stokes,11749961,490401,8607,2674,1,41379747,17666011,1,213303,1,1,1,10,186,3357,21517326,1,4865747,4411207
nbody,4961018,1035912,851,194,1,489857,3301674,1,54990,1,1,1,946010,44626,791,14470886,1,4138128,3389818
nsieve-bits,9888492,183732,3174,132,1,6722723,2743655,1,36427,1,1,1,10,417581,444,11114705,1,1010227,32244
cordic,6143972,1498874,559,142,1,652225,2095466,1,33593,1,1,1,10,152,467,12111519,1,899495,3569168
spectral-norm,1137032,139,511,171,1,388131,1125179,1,42978,1,1,1,10,145,577,2141550,1,514720,489649
richards,633644,36442,613,185,1,550656,592997,1,85388,1,3507,1,10,3710,827,1384067,1,713971,1
bitwise-and,2398664,114,341,91,1,207823,56,1,16308,1,1,1,10,142,238,2398969,1,181,1
fannkuch,10092000,1548,4404,181,1,11115943,7417706,1,36546,1,1,1,10,263,439,12879376,1,2785607,211
crypto-sha1,835477,91755,1255,354,1,3776333,603364,1,77603,1,1,1,10,29858,1109,1481000,1,455955,97803
v8-raytrace,5268736,1085394,2247,509,1,3366873,3274310,1,172678,1,1,1,356283,321106,2424,13424929,1,5552554,1161962
3bits-byte,2171475,111,401,97,1,249266,56,1,18900,1,1,1,10,142,309,2171777,1,181,1
earley-boyer,6758042,1566899,3125,418,1,3860566,8476859,1,184704,1,2013,1,244367,418499,1828,19692194,266451,11060666,62220
3d-cube,4442209,99251,2612,1865,1,1945869,2674074,1,224511,1,1,1,622,80097,2873,7379798,2608,1046815,1790901
nsieve,3306579,140111,562,145,1,676667,2837584,1,38106,1,1,1,10,143,440,4076622,1,629920,2
binary-trees,916793,111,632,139,1,439155,907121,1,33818,1,1,1,10,62447,394,1711156,41271,794242,1

